Critical properties of three-dimensional many-flavour QEDs

We review several variants of three-dimensional quantum electrodynamics (QED$_3$) with $N_f$ fermion (or boson) flavors including fermionic (or spinorial) QED$_3$, bosonic (or scalar) QED$_3$, $\mathcal{N}=1$ supersymmetric QED and also models of reduced QED (supersymmetric or not). We begin with an introduction to these models and their flow to a stable infra-red fixed point in the large-$N_f$ limit. We then present detailed state-of-the-art computations of the critical exponents of these models within the dimensional regularization (and reduction) scheme(s), at the next-to-leading order in the $1/N_f$ expansion and in an arbitrary covariant gauge. We finally discuss dynamical (matter) mass generation and the current status of our understanding of the phase structure of these models.

==> plots/plot3.dat <==
 x  y
 0  1.0941
 1  1.2221
 2  1.6492 
 3  4.5576

==> plots/plot4.dat <==
x y
0 0.392699
0.5 0.567833
1 1.02492
1.5 5.25529
